The Varying Light Curve and Timings of the Ultra-short Period Contact Binary KIC 9532219

KIC 9532219 is a W UMa-type eclipsing binary with an orbital period of 0.1981549 d that is below the short-period limit ($\sim$0.22 d) of the period distribution for contact binaries. The {\it Kepler} light curve of the system exhibits striking light changes in both eclipse depths and light maxima. Applying third-body and spot effects, the light-curve synthesis indicates that the eclipsing pair is currently in a marginal contact stage with a mass ratio of $q$=1.20, an orbital inclination of $i$=66.0 deg, a temperature difference of $\Delta$ ($T_{1}$--$T_{2}$)=172 K, and a third light of $l_3$=75.9 \%. To understand the light variations with time, we divided up the light curve into 312 segments and separately analyzed them. The results reveal that variation of eclipse depth is primarily caused by changing amounts of contamination due to the nearby star KIC9532228 between the {\it Kepler} Quarters and that the variable O'Connell effect originates from the starspot activity on the less massive primary component. Based on our light-curve timings, a period study of KIC 9532219 indicates that the orbital period has varied as a combination of a downward parabola and a light-travel-time (LTT) effect due to a third body, with a period of 1196 d and a minimum mass of 0.0892 $M_\odot$ in an eccentric orbit of 0.150. The parabolic variation could be a small part of a second LTT orbit due to a fourth component in a wider orbit, instead of either mass transfer or angular momentum loss.

==> table1.dat <==
Table 1. Light levels of KIC9532219 at four characteristic phases.
=====================================================================================
   Mean Time          Min I            Max I            Min II           Max II
     (BJD)            (mag)            (mag)            (mag)            (mag)
-------------------------------------------------------------------------------------
2,455,095.21711   16.190+/-0.001   16.104+/-0.001   16.184+/-0.001   16.106+/-0.001
2,455,099.18112   16.191+/-0.002   16.104+/-0.002   16.183+/-0.002   16.104+/-0.001
2,455,103.14512   16.191+/-0.002   16.104+/-0.002   16.183+/-0.002   16.105+/-0.001
2,455,107.10912   16.191+/-0.002   16.105+/-0.002   16.184+/-0.002   16.106+/-0.002
2,455,111.07310   16.191+/-0.002   16.103+/-0.002   16.184+/-0.003   16.105+/-0.002
2,455,115.03709   16.190+/-0.002   16.104+/-0.002   16.183+/-0.002   16.105+/-0.002
2,455,119.00106   16.188+/-0.002   16.104+/-0.002   16.183+/-0.002   16.104+/-0.002
2,455,122.96503   16.190+/-0.004   16.105+/-0.003   16.184+/-0.003   16.106+/-0.002
2,455,126.92900   16.189+/-0.003   16.104+/-0.003   16.183+/-0.003   16.105+/-0.003
2,455,130.89296   16.188+/-0.002   16.104+/-0.003   16.181+/-0.003   16.105+/-0.004
2,455,134.85692   16.188+/-0.003   16.105+/-0.003   16.182+/-0.003   16.105+/-0.003
2,455,138.82087   16.189+/-0.003   16.106+/-0.004   16.182+/-0.003   16.106+/-0.003
2,455,142.78483   16.187+/-0.003   16.105+/-0.004   16.180+/-0.003   16.105+/-0.003
2,455,146.74878   16.186+/-0.003   16.104+/-0.005   16.180+/-0.003   16.105+/-0.003
2,455,150.71273   16.185+/-0.004   16.105+/-0.004   16.180+/-0.004   16.105+/-0.004
2,455,158.64065   16.185+/-0.004   16.105+/-0.004   16.179+/-0.004   16.106+/-0.003
2,455,162.60460   16.186+/-0.004   16.105+/-0.004   16.180+/-0.004   16.106+/-0.004
2,455,166.56856   16.186+/-0.004   16.107+/-0.005   16.181+/-0.004   16.106+/-0.004
2,455,170.53253   16.187+/-0.004   16.106+/-0.004   16.179+/-0.004   16.106+/-0.003
2,455,174.49650   16.187+/-0.005   16.106+/-0.005   16.180+/-0.004   16.106+/-0.004
2,455,178.46047   16.187+/-0.004   16.105+/-0.004   16.181+/-0.005   16.106+/-0.004
2,455,187.34878   16.181+/-0.004   16.106+/-0.005   16.176+/-0.004   16.106+/-0.004
2,455,191.31278   16.180+/-0.005   16.106+/-0.004   16.174+/-0.004   16.106+/-0.004
2,455,195.27678   16.180+/-0.004   16.106+/-0.005   16.174+/-0.004   16.107+/-0.004
2,455,199.24080   16.179+/-0.004   16.106+/-0.004   16.174+/-0.004   16.107+/-0.005
2,455,203.20482   16.179+/-0.004   16.107+/-0.004   16.173+/-0.004   16.106+/-0.004
2,455,207.16885   16.178+/-0.004   16.105+/-0.004   16.172+/-0.004   16.106+/-0.006
2,455,211.13290   16.179+/-0.006   16.106+/-0.004   16.172+/-0.004   16.105+/-0.005
2,455,214.77002   16.179+/-0.006   16.107+/-0.006   16.174+/-0.005   16.107+/-0.005
2,455,219.28578   16.177+/-0.006   16.108+/-0.005   16.173+/-0.004   16.107+/-0.005
2,455,223.24986   16.178+/-0.006   16.107+/-0.005   16.172+/-0.005   16.107+/-0.005
2,455,227.21395   16.176+/-0.005   16.107+/-0.005   16.171+/-0.005   16.107+/-0.005
2,455,235.79603   16.175+/-0.006   16.108+/-0.006   16.170+/-0.005   16.107+/-0.005
2,455,239.76016   16.174+/-0.005   16.107+/-0.005   16.170+/-0.005   16.106+/-0.005
2,455,243.72429   16.175+/-0.005   16.106+/-0.006   16.170+/-0.005   16.107+/-0.005
2,455,247.68844   16.174+/-0.005   16.107+/-0.005   16.170+/-0.005   16.106+/-0.009
2,455,251.65260   16.174+/-0.006   16.108+/-0.005   16.170+/-0.005   16.106+/-0.005
2,455,255.61676   16.174+/-0.006   16.107+/-0.005   16.170+/-0.005   16.107+/-0.005
2,455,259.58094   16.174+/-0.007   16.107+/-0.006   16.169+/-0.005   16.107+/-0.005
2,455,263.54513   16.173+/-0.006   16.107+/-0.005   16.168+/-0.006   16.106+/-0.005
2,455,267.50933   16.175+/-0.005   16.108+/-0.005   16.169+/-0.005   16.107+/-0.006
2,455,271.47353   16.174+/-0.006   16.107+/-0.005   16.169+/-0.007   16.108+/-0.006
2,455,275.43776   16.175+/-0.011   16.107+/-0.007   16.168+/-0.009   16.106+/-0.009
2,455,279.40200   16.180+/-0.008   16.107+/-0.005   16.173+/-0.005   16.107+/-0.005
2,455,283.36623   16.179+/-0.006   16.107+/-0.005   16.173+/-0.006   16.106+/-0.005
2,455,287.33047   16.178+/-0.005   16.107+/-0.005   16.173+/-0.006   16.106+/-0.005
2,455,291.29471   16.178+/-0.006   16.107+/-0.005   16.173+/-0.007   16.106+/-0.005
2,455,295.25896   16.178+/-0.008   16.107+/-0.006   16.172+/-0.006   16.106+/-0.007
2,455,299.22322   16.178+/-0.006   16.108+/-0.006   16.174+/-0.006   16.107+/-0.007
2,455,303.18748   16.179+/-0.008   16.108+/-0.007   16.173+/-0.006   16.106+/-0.006
2,455,306.58980   16.177+/-0.007   16.107+/-0.007   16.172+/-0.010   16.106+/-0.007
2,455,311.27948   16.178+/-0.008   16.108+/-0.006   16.173+/-0.006   16.106+/-0.006
2,455,315.24375   16.177+/-0.006   16.107+/-0.006   16.172+/-0.006   16.106+/-0.006
2,455,319.20803   16.177+/-0.007   16.107+/-0.006   16.172+/-0.007   16.105+/-0.006
2,455,323.17230   16.178+/-0.008   16.107+/-0.006   16.172+/-0.006   16.105+/-0.007
2,455,327.13658   16.178+/-0.008   16.107+/-0.008   16.173+/-0.006   16.106+/-0.006
2,455,331.10085   16.178+/-0.008   16.108+/-0.008   16.173+/-0.006   16.105+/-0.006
2,455,334.99361   16.178+/-0.007   16.107+/-0.006   16.172+/-0.011   16.105+/-0.007
2,455,339.58113   16.178+/-0.007   16.108+/-0.006   16.172+/-0.006   16.104+/-0.006
2,455,343.54540   16.177+/-0.006   16.107+/-0.006   16.173+/-0.006   16.105+/-0.005
2,455,347.50967   16.179+/-0.007   16.107+/-0.006   16.173+/-0.007   16.105+/-0.006
2,455,351.47394   16.180+/-0.009   16.108+/-0.008   16.174+/-0.007   16.104+/-0.008
2,455,355.43820   16.180+/-0.007   16.107+/-0.008   16.174+/-0.007   16.105+/-0.008
2,455,359.40245   16.180+/-0.009   16.107+/-0.008   16.174+/-0.007   16.104+/-0.006
2,455,363.35649   16.180+/-0.007   16.108+/-0.007   16.176+/-0.008   16.106+/-0.007
2,455,367.33095   16.181+/-0.006   16.107+/-0.007   16.175+/-0.007   16.105+/-0.007
2,455,379.50972   16.182+/-0.009   16.107+/-0.007   16.176+/-0.007   16.105+/-0.011
2,455,383.47394   16.180+/-0.007   16.105+/-0.007   16.174+/-0.007   16.103+/-0.007
2,455,387.43815   16.180+/-0.008   16.106+/-0.007   16.174+/-0.007   16.104+/-0.006
2,455,391.40236   16.183+/-0.008   16.108+/-0.007   16.176+/-0.007   16.106+/-0.007
2,455,395.36655   16.183+/-0.008   16.109+/-0.009   16.176+/-0.009   16.105+/-0.007
2,455,399.33074   16.181+/-0.009   16.106+/-0.009   16.175+/-0.000   16.104+/-0.009
2,455,403.29492   16.182+/-0.008   16.108+/-0.009   16.176+/-0.007   16.105+/-0.007
2,455,407.25908   16.182+/-0.008   16.107+/-0.007   16.175+/-0.007   16.104+/-0.009
2,455,411.22324   16.182+/-0.010   16.107+/-0.009   16.176+/-0.007   16.104+/-0.007
2,455,415.18739   16.182+/-0.008   16.108+/-0.008   16.176+/-0.008   16.105+/-0.006
2,455,419.15153   16.183+/-0.007   16.107+/-0.009   16.177+/-0.008   16.105+/-0.007
2,455,423.11566   16.183+/-0.008   16.108+/-0.008   16.177+/-0.010   16.105+/-0.009
2,455,427.07977   16.183+/-0.007   16.107+/-0.007   16.177+/-0.008   16.104+/-0.007
2,455,431.04387   16.182+/-0.008   16.106+/-0.009   16.175+/-0.010   16.105+/-0.000
2,455,435.00796   16.184+/-0.010   16.108+/-0.008   16.178+/-0.008   16.104+/-0.008
2,455,438.97204   16.184+/-0.008   16.107+/-0.008   16.177+/-0.008   16.104+/-0.008
2,455,442.93612   16.184+/-0.010   16.106+/-0.008   16.176+/-0.008   16.104+/-0.008
2,455,446.90019   16.183+/-0.008   16.107+/-0.008   16.177+/-0.008   16.104+/-0.008
2,455,450.86424   16.185+/-0.008   16.106+/-0.008   16.177+/-0.008   16.105+/-0.009
2,455,454.82829   16.185+/-0.008   16.106+/-0.007   16.177+/-0.010   16.105+/-0.008
2,455,458.79233   16.185+/-0.010   16.107+/-0.008   16.179+/-0.008   16.104+/-0.009
2,455,462.75635   16.176+/-0.000   16.107+/-0.008   16.175+/-0.011   16.106+/-0.010
2,455,466.72036   16.175+/-0.008   16.108+/-0.008   16.169+/-0.009   16.107+/-0.008
2,455,470.68437   16.175+/-0.008   16.108+/-0.010   16.169+/-0.009   16.106+/-0.008
2,455,474.64837   16.175+/-0.008   16.108+/-0.008   16.169+/-0.011   16.106+/-0.007
2,455,478.61237   16.175+/-0.008   16.108+/-0.014   16.169+/-0.009   16.107+/-0.008
2,455,482.57636   16.175+/-0.008   16.108+/-0.010   16.169+/-0.009   16.106+/-0.008
2,455,486.54034   16.175+/-0.010   16.107+/-0.008   16.169+/-0.009   16.107+/-0.010
2,455,490.50432   16.176+/-0.008   16.108+/-0.007   16.169+/-0.009   16.107+/-0.008
2,455,494.46829   16.175+/-0.010   16.108+/-0.010   16.170+/-0.012   16.107+/-0.010
2,455,498.43226   16.176+/-0.008   16.108+/-0.010   16.170+/-0.010   16.106+/-0.008
2,455,502.39622   16.175+/-0.008   16.109+/-0.008   16.169+/-0.010   16.107+/-0.007
2,455,506.36018   16.176+/-0.008   16.109+/-0.008   16.169+/-0.010   16.107+/-0.008
2,455,510.32414   16.175+/-0.009   16.109+/-0.008   16.169+/-0.012   16.107+/-0.008
2,455,514.28809   16.175+/-0.007   16.108+/-0.008   16.169+/-0.010   16.106+/-0.010
2,455,518.25205   16.174+/-0.009   16.108+/-0.008   16.169+/-0.012   16.107+/-0.008
2,455,522.21600   16.174+/-0.015   16.108+/-0.010   16.168+/-0.012   16.107+/-0.010
2,455,526.17996   16.174+/-0.011   16.109+/-0.008   16.168+/-0.010   16.107+/-0.008
2,455,530.14392   16.174+/-0.009   16.109+/-0.008   16.168+/-0.010   16.107+/-0.008
2,455,534.10788   16.174+/-0.009   16.109+/-0.008   16.168+/-0.010   16.107+/-0.008
2,455,538.07184   16.173+/-0.009   16.109+/-0.010   16.168+/-0.012   16.107+/-0.008
2,455,541.98472   16.173+/-0.009   16.109+/-0.008   16.168+/-0.010   16.106+/-0.010
2,455,546.40843   16.173+/-0.009   16.109+/-0.008   16.168+/-0.010   16.107+/-0.008
2,455,550.37241   16.173+/-0.009   16.109+/-0.008   16.168+/-0.012   16.107+/-0.010
2,455,570.35584   16.181+/-0.011   16.108+/-0.010   16.175+/-0.010   16.104+/-0.009
2,455,574.31986   16.180+/-0.009   16.108+/-0.010   16.174+/-0.010   16.106+/-0.009
2,455,578.28389   16.178+/-0.009   16.108+/-0.008   16.174+/-0.010   16.105+/-0.009
2,455,582.24794   16.179+/-0.009   16.108+/-0.008   16.173+/-0.010   16.106+/-0.009
2,455,586.20177   16.179+/-0.009   16.108+/-0.008   16.173+/-0.010   16.104+/-0.015
2,455,590.17606   16.178+/-0.011   16.108+/-0.007   16.172+/-0.010   16.105+/-0.009
2,455,598.75807   16.177+/-0.011   16.108+/-0.009   16.171+/-0.010   16.105+/-0.009
2,455,602.72217   16.175+/-0.009   16.108+/-0.009   16.170+/-0.009   16.105+/-0.011
2,455,606.68629   16.175+/-0.011   16.108+/-0.011   16.170+/-0.010   16.105+/-0.009
2,455,610.65041   16.175+/-0.009   16.109+/-0.009   16.171+/-0.010   16.105+/-0.008
2,455,614.61454   16.176+/-0.011   16.109+/-0.011   16.171+/-0.012   16.105+/-0.009
2,455,618.57869   16.175+/-0.011   16.108+/-0.009   16.170+/-0.013   16.105+/-0.011
2,455,622.54284   16.175+/-0.009   16.109+/-0.008   16.170+/-0.010   16.106+/-0.009
2,455,626.50701   16.175+/-0.009   16.108+/-0.009   16.170+/-0.010   16.106+/-0.009
2,455,630.47119   16.175+/-0.011   16.109+/-0.011   16.170+/-0.010   16.105+/-0.009
2,455,633.90409   16.175+/-0.011   16.108+/-0.011   16.170+/-0.018   16.106+/-0.011
2,455,643.48766   16.180+/-0.009   16.109+/-0.009   16.174+/-0.010   16.105+/-0.009
2,455,647.45188   16.179+/-0.009   16.109+/-0.009   16.174+/-0.010   16.106+/-0.009
2,455,651.41610   16.179+/-0.011   16.108+/-0.011   16.174+/-0.013   16.105+/-0.009
2,455,655.38033   16.179+/-0.011   16.108+/-0.009   16.172+/-0.013   16.105+/-0.012
2,455,659.34457   16.178+/-0.009   16.108+/-0.008   16.173+/-0.011   16.104+/-0.009
2,455,663.30882   16.178+/-0.009   16.109+/-0.009   16.173+/-0.011   16.104+/-0.010
2,455,667.27307   16.178+/-0.009   16.108+/-0.008   16.173+/-0.009   16.105+/-0.010
2,455,671.23733   16.178+/-0.012   16.109+/-0.009   16.172+/-0.011   16.105+/-0.010
2,455,675.20159   16.178+/-0.009   16.109+/-0.011   16.173+/-0.013   16.105+/-0.010
2,455,679.16586   16.179+/-0.012   16.108+/-0.011   16.173+/-0.011   16.106+/-0.012
2,455,683.13013   16.178+/-0.009   16.108+/-0.009   16.174+/-0.013   16.105+/-0.012
2,455,687.09440   16.177+/-0.012   16.108+/-0.009   16.172+/-0.011   16.104+/-0.010
2,455,691.05867   16.177+/-0.010   16.108+/-0.009   16.173+/-0.013   16.105+/-0.010
2,455,695.02295   16.178+/-0.010   16.108+/-0.009   16.172+/-0.009   16.105+/-0.010
2,455,698.98722   16.177+/-0.008   16.108+/-0.009   16.172+/-0.011   16.104+/-0.009
2,455,702.95150   16.178+/-0.010   16.108+/-0.009   16.172+/-0.011   16.104+/-0.010
2,455,706.91577   16.177+/-0.010   16.108+/-0.011   16.173+/-0.013   16.105+/-0.017
2,455,710.88005   16.178+/-0.010   16.108+/-0.009   16.173+/-0.013   16.104+/-0.012
2,455,714.84432   16.179+/-0.012   16.108+/-0.011   16.172+/-0.011   16.105+/-0.010
2,455,718.80859   16.179+/-0.012   16.108+/-0.011   16.174+/-0.011   16.105+/-0.012
2,455,722.77286   16.180+/-0.010   16.109+/-0.011   16.174+/-0.014   16.105+/-0.010
2,455,726.73712   16.180+/-0.009   16.108+/-0.009   16.173+/-0.011   16.104+/-0.010
2,455,730.70138   16.180+/-0.010   16.107+/-0.008   16.174+/-0.011   16.104+/-0.010
2,455,734.66563   16.180+/-0.010   16.108+/-0.008   16.174+/-0.011   16.104+/-0.010
2,455,738.62986   16.180+/-0.010   16.107+/-0.009   16.174+/-0.014   16.103+/-0.013
2,455,742.59409   16.180+/-0.018   16.107+/-0.011   16.174+/-0.011   16.104+/-0.010
2,455,746.55833   16.181+/-0.010   16.107+/-0.009   16.176+/-0.014   16.104+/-0.010
2,455,750.52256   16.181+/-0.010   16.108+/-0.012   16.175+/-0.011   16.105+/-0.010
2,455,754.48678   16.182+/-0.010   16.108+/-0.009   16.175+/-0.011   16.104+/-0.010
2,455,758.45099   16.181+/-0.010   16.108+/-0.008   16.175+/-0.014   16.105+/-0.013
2,455,762.41520   16.182+/-0.013   16.107+/-0.009   16.175+/-0.011   16.105+/-0.013
2,455,766.37940   16.182+/-0.010   16.107+/-0.012   16.176+/-0.011   16.104+/-0.010
2,455,770.34358   16.182+/-0.011   16.108+/-0.016   16.177+/-0.014   16.104+/-0.013
2,455,774.30776   16.182+/-0.013   16.107+/-0.009   16.176+/-0.011   16.105+/-0.011
2,455,778.27193   16.182+/-0.011   16.107+/-0.009   16.176+/-0.011   16.105+/-0.013
2,455,782.23609   16.183+/-0.011   16.107+/-0.012   16.176+/-0.014   16.105+/-0.011
2,455,786.20024   16.182+/-0.011   16.107+/-0.009   16.176+/-0.011   16.104+/-0.011
2,455,790.16439   16.183+/-0.011   16.108+/-0.009   16.177+/-0.012   16.105+/-0.011
2,455,794.12852   16.184+/-0.013   16.109+/-0.012   16.177+/-0.012   16.105+/-0.011
2,455,798.09264   16.183+/-0.011   16.107+/-0.010   16.177+/-0.014   16.104+/-0.009
2,455,802.05675   16.183+/-0.013   16.108+/-0.012   16.177+/-0.014   16.104+/-0.013
2,455,806.02085   16.185+/-0.011   16.108+/-0.010   16.178+/-0.014   16.105+/-0.011
2,455,809.98494   16.184+/-0.011   16.108+/-0.010   16.178+/-0.012   16.103+/-0.011
2,455,813.94902   16.182+/-0.011   16.106+/-0.012   16.176+/-0.012   16.103+/-0.019
2,455,817.91309   16.183+/-0.011   16.106+/-0.010   16.178+/-0.012   16.103+/-0.011
2,455,821.89758   16.185+/-0.011   16.108+/-0.012   16.180+/-0.014   16.105+/-0.011
2,455,825.86163   16.184+/-0.010   16.108+/-0.010   16.179+/-0.012   16.104+/-0.011
2,455,829.82567   16.184+/-0.011   16.106+/-0.012   16.177+/-0.014   16.103+/-0.011
2,455,833.78967   16.179+/-0.012   16.107+/-0.010   16.175+/-0.015   16.105+/-0.000
2,455,837.75367   16.174+/-0.012   16.109+/-0.010   16.170+/-0.013   16.107+/-0.011
2,455,841.71768   16.176+/-0.012   16.109+/-0.010   16.170+/-0.013   16.107+/-0.013
2,455,845.68169   16.174+/-0.015   16.108+/-0.012   16.170+/-0.013   16.106+/-0.011
2,455,849.64569   16.175+/-0.012   16.108+/-0.010   16.170+/-0.011   16.105+/-0.011
2,455,853.60968   16.175+/-0.012   16.108+/-0.010   16.170+/-0.013   16.106+/-0.011
2,455,857.57366   16.175+/-0.013   16.109+/-0.010   16.171+/-0.016   16.106+/-0.011
2,455,861.53764   16.175+/-0.011   16.110+/-0.010   16.171+/-0.013   16.106+/-0.014
2,455,865.50162   16.176+/-0.015   16.109+/-0.010   16.170+/-0.000   16.106+/-0.014
2,455,869.46558   16.176+/-0.013   16.108+/-0.010   16.170+/-0.013   16.107+/-0.011
2,455,873.42955   16.176+/-0.015   16.109+/-0.012   16.170+/-0.013   16.106+/-0.011
2,455,877.39351   16.174+/-0.013   16.109+/-0.010   16.170+/-0.011   16.106+/-0.011
2,455,881.35747   16.174+/-0.016   16.108+/-0.010   16.170+/-0.013   16.106+/-0.011
2,455,885.32142   16.174+/-0.013   16.108+/-0.010   16.169+/-0.016   16.106+/-0.011
2,455,889.28538   16.175+/-0.013   16.109+/-0.010   16.170+/-0.013   16.107+/-0.011
2,455,893.24934   16.174+/-0.013   16.109+/-0.010   16.169+/-0.013   16.106+/-0.011
2,455,897.21329   16.174+/-0.016   16.109+/-0.013   16.169+/-0.013   16.107+/-0.020
2,455,901.09552   16.174+/-0.016   16.109+/-0.010   16.169+/-0.013   16.105+/-0.014
2,455,907.53182   16.174+/-0.016   16.109+/-0.010   16.169+/-0.013   16.106+/-0.014
2,455,911.49578   16.173+/-0.013   16.109+/-0.013   16.169+/-0.013   16.107+/-0.011
2,455,915.45975   16.173+/-0.013   16.109+/-0.010   16.169+/-0.013   16.106+/-0.010
2,455,919.42372   16.173+/-0.016   16.109+/-0.013   16.169+/-0.013   16.107+/-0.011
2,455,923.38770   16.174+/-0.013   16.109+/-0.010   16.168+/-0.016   16.106+/-0.011
2,455,927.35168   16.173+/-0.013   16.109+/-0.010   16.169+/-0.013   16.108+/-0.011
2,455,931.31567   16.176+/-0.017   16.109+/-0.010   16.168+/-0.023   16.106+/-0.012
2,455,935.27966   16.180+/-0.014   16.107+/-0.010   16.176+/-0.013   16.106+/-0.014
2,455,939.24367   16.180+/-0.014   16.107+/-0.011   16.175+/-0.013   16.106+/-0.012
2,455,943.20768   16.179+/-0.014   16.108+/-0.011   16.175+/-0.013   16.105+/-0.012
2,455,947.17171   16.179+/-0.017   16.107+/-0.013   16.174+/-0.013   16.105+/-0.012
2,455,955.09979   16.177+/-0.014   16.108+/-0.018   16.172+/-0.023   16.105+/-0.014
2,455,959.06385   16.177+/-0.014   16.107+/-0.013   16.172+/-0.023   16.105+/-0.012
2,455,963.02791   16.177+/-0.012   16.109+/-0.011   16.173+/-0.013   16.105+/-0.012
2,455,966.99199   16.177+/-0.014   16.108+/-0.011   16.173+/-0.013   16.106+/-0.015
2,455,970.95608   16.175+/-0.014   16.108+/-0.011   16.170+/-0.013   16.104+/-0.012
2,455,974.92018   16.176+/-0.014   16.109+/-0.011   16.171+/-0.013   16.105+/-0.015
2,455,978.88429   16.174+/-0.017   16.109+/-0.011   16.171+/-0.013   16.105+/-0.012
2,455,982.84842   16.174+/-0.014   16.108+/-0.011   16.170+/-0.013   16.105+/-0.012
2,455,986.81255   16.174+/-0.014   16.108+/-0.019   16.169+/-0.016   16.104+/-0.015
2,455,990.77669   16.175+/-0.014   16.109+/-0.011   16.170+/-0.016   16.105+/-0.015
2,456,000.03322   16.174+/-0.014   16.110+/-0.011   16.169+/-0.016   16.106+/-0.012
2,456,003.99740   16.174+/-0.014   16.109+/-0.011   16.170+/-0.016   16.106+/-0.012
2,456,007.96159   16.173+/-0.014   16.110+/-0.011   16.169+/-0.013   16.105+/-0.015
2,456,011.92579   16.173+/-0.014   16.109+/-0.010   16.169+/-0.012   16.106+/-0.015
2,456,015.91043   16.175+/-0.025   16.108+/-0.019   16.171+/-0.017   16.104+/-0.015
2,456,019.87464   16.178+/-0.015   16.109+/-0.014   16.174+/-0.017   16.105+/-0.015
2,456,023.83887   16.179+/-0.015   16.109+/-0.014   16.174+/-0.014   16.105+/-0.015
2,456,027.80310   16.178+/-0.015   16.108+/-0.011   16.174+/-0.017   16.105+/-0.015
2,456,031.76734   16.178+/-0.013   16.109+/-0.010   16.173+/-0.014   16.105+/-0.015
2,456,035.73159   16.178+/-0.015   16.109+/-0.011   16.173+/-0.012   16.105+/-0.012
2,456,039.69584   16.177+/-0.015   16.109+/-0.011   16.173+/-0.012   16.105+/-0.012
2,456,043.66010   16.179+/-0.018   16.109+/-0.014   16.174+/-0.014   16.105+/-0.012
2,456,047.62436   16.178+/-0.018   16.108+/-0.019   16.173+/-0.017   16.103+/-0.015
2,456,051.57841   16.179+/-0.015   16.108+/-0.011   16.173+/-0.014   16.105+/-0.021
2,456,055.57333   16.178+/-0.015   16.109+/-0.011   16.174+/-0.017   16.105+/-0.021
2,456,059.53760   16.177+/-0.018   16.108+/-0.014   16.173+/-0.014   16.104+/-0.012
2,456,063.50188   16.177+/-0.018   16.108+/-0.014   16.173+/-0.017   16.105+/-0.015
2,456,067.46615   16.178+/-0.015   16.109+/-0.014   16.173+/-0.014   16.105+/-0.012
2,456,071.43043   16.178+/-0.013   16.109+/-0.011   16.173+/-0.017   16.105+/-0.011
2,456,075.39470   16.178+/-0.015   16.109+/-0.010   16.173+/-0.014   16.105+/-0.012
2,456,079.35898   16.178+/-0.018   16.108+/-0.014   16.172+/-0.018   16.105+/-0.012
2,456,083.32325   16.178+/-0.015   16.108+/-0.011   16.173+/-0.012   16.104+/-0.012
2,456,087.28752   16.179+/-0.018   16.108+/-0.014   16.174+/-0.014   16.104+/-0.013
2,456,091.25179   16.180+/-0.015   16.108+/-0.012   16.174+/-0.018   16.104+/-0.013
2,456,095.21606   16.179+/-0.015   16.108+/-0.014   16.175+/-0.018   16.104+/-0.013
2,456,099.18032   16.180+/-0.015   16.109+/-0.012   16.175+/-0.014   16.104+/-0.015
2,456,103.14458   16.180+/-0.015   16.109+/-0.014   16.176+/-0.018   16.105+/-0.015
2,456,107.09860   16.179+/-0.026   16.109+/-0.020   16.176+/-0.018   16.106+/-0.013
2,456,111.07306   16.179+/-0.015   16.108+/-0.012   16.175+/-0.013   16.104+/-0.011
2,456,115.03730   16.180+/-0.018   16.108+/-0.012   16.175+/-0.014   16.105+/-0.013
2,456,119.00153   16.181+/-0.015   16.108+/-0.012   16.176+/-0.014   16.104+/-0.015
2,456,131.38461   16.180+/-0.015   16.107+/-0.012   16.176+/-0.018   16.105+/-0.013
2,456,135.34882   16.181+/-0.015   16.107+/-0.014   16.176+/-0.015   16.105+/-0.013
2,456,139.31301   16.179+/-0.019   16.105+/-0.014   16.175+/-0.018   16.104+/-0.022
2,456,143.27720   16.182+/-0.019   16.108+/-0.014   16.177+/-0.015   16.105+/-0.013
2,456,147.24138   16.182+/-0.015   16.107+/-0.012   16.177+/-0.026   16.104+/-0.013
2,456,151.20555   16.181+/-0.015   16.107+/-0.010   16.176+/-0.015   16.104+/-0.013
2,456,155.16970   16.182+/-0.015   16.108+/-0.012   16.176+/-0.018   16.105+/-0.013
2,456,159.13385   16.182+/-0.019   16.107+/-0.012   16.178+/-0.015   16.104+/-0.013
2,456,163.09799   16.182+/-0.015   16.108+/-0.012   16.178+/-0.015   16.104+/-0.016
2,456,167.06212   16.182+/-0.015   16.107+/-0.012   16.177+/-0.015   16.104+/-0.013
2,456,171.02624   16.183+/-0.019   16.107+/-0.015   16.176+/-0.018   16.106+/-0.022
2,456,174.99035   16.184+/-0.015   16.108+/-0.015   16.178+/-0.015   16.105+/-0.013
2,456,178.95445   16.183+/-0.015   16.108+/-0.015   16.178+/-0.015   16.104+/-0.013
2,456,182.91854   16.182+/-0.019   16.107+/-0.012   16.177+/-0.015   16.103+/-0.013
2,456,186.88261   16.182+/-0.015   16.106+/-0.012   16.176+/-0.015   16.102+/-0.013
2,456,190.84668   16.183+/-0.015   16.107+/-0.015   16.178+/-0.015   16.103+/-0.013
2,456,194.81074   16.184+/-0.015   16.107+/-0.012   16.178+/-0.015   16.104+/-0.016
2,456,198.77479   16.184+/-0.013   16.107+/-0.015   16.178+/-0.015   16.104+/-0.013
2,456,202.54471   16.184+/-0.015   16.106+/-0.012   16.178+/-0.026   16.103+/-0.016
2,456,208.48049   16.191+/-0.015   16.106+/-0.012   16.186+/-0.015   16.103+/-0.013
2,456,212.44450   16.191+/-0.016   16.107+/-0.012   16.185+/-0.015   16.104+/-0.013
2,456,216.40851   16.191+/-0.019   16.105+/-0.015   16.185+/-0.015   16.103+/-0.013
2,456,220.37251   16.192+/-0.016   16.106+/-0.012   16.185+/-0.015   16.103+/-0.011
2,456,224.33651   16.192+/-0.016   16.106+/-0.015   16.184+/-0.015   16.104+/-0.013
2,456,228.30050   16.191+/-0.016   16.106+/-0.012   16.184+/-0.019   16.102+/-0.013
2,456,232.26448   16.191+/-0.016   16.105+/-0.012   16.185+/-0.015   16.103+/-0.016
2,456,235.77893   16.191+/-0.027   16.106+/-0.012   16.185+/-0.019   16.104+/-0.016
2,456,240.27415   16.191+/-0.016   16.106+/-0.012   16.185+/-0.015   16.104+/-0.016
2,456,244.03379   16.189+/-0.019   16.107+/-0.015   16.184+/-0.019   16.102+/-0.013
2,456,253.43286   16.190+/-0.016   16.106+/-0.013   16.184+/-0.016   16.104+/-0.013
2,456,257.39681   16.187+/-0.016   16.106+/-0.013   16.183+/-0.016   16.103+/-0.016
2,456,261.36077   16.187+/-0.019   16.106+/-0.011   16.182+/-0.016   16.102+/-0.013
2,456,265.32472   16.188+/-0.016   16.106+/-0.013   16.183+/-0.016   16.104+/-0.013
2,456,269.28868   16.188+/-0.020   16.106+/-0.022   16.182+/-0.019   16.104+/-0.016
2,456,273.25264   16.187+/-0.016   16.105+/-0.016   16.182+/-0.019   16.103+/-0.013
2,456,277.21659   16.187+/-0.016   16.106+/-0.013   16.182+/-0.016   16.103+/-0.013
2,456,281.18055   16.187+/-0.016   16.106+/-0.013   16.183+/-0.016   16.105+/-0.013
2,456,285.14452   16.188+/-0.016   16.107+/-0.013   16.183+/-0.019   16.104+/-0.016
2,456,289.10849   16.187+/-0.016   16.107+/-0.013   16.181+/-0.016   16.103+/-0.013
2,456,293.07246   16.188+/-0.016   16.107+/-0.013   16.182+/-0.016   16.104+/-0.016
2,456,297.03644   16.187+/-0.016   16.107+/-0.013   16.182+/-0.016   16.104+/-0.013
2,456,301.00043   16.187+/-0.016   16.106+/-0.016   16.181+/-0.016   16.104+/-0.013
2,456,304.96441   16.185+/-0.020   16.107+/-0.016   16.176+/-0.028   16.104+/-0.017
2,456,308.63212   16.179+/-0.017   16.107+/-0.016   16.174+/-0.020   16.104+/-0.017
2,456,323.66067   16.178+/-0.017   16.107+/-0.016   16.174+/-0.016   16.106+/-0.014
2,456,327.62471   16.179+/-0.017   16.108+/-0.013   16.174+/-0.016   16.106+/-0.014
2,456,331.58877   16.178+/-0.020   16.109+/-0.013   16.174+/-0.020   16.106+/-0.017
2,456,335.55284   16.176+/-0.017   16.107+/-0.013   16.172+/-0.014   16.105+/-0.014
2,456,339.51691   16.176+/-0.020   16.108+/-0.013   16.173+/-0.016   16.106+/-0.014
2,456,343.48100   16.177+/-0.020   16.107+/-0.016   16.173+/-0.020   16.106+/-0.014
2,456,347.44510   16.176+/-0.015   16.108+/-0.013   16.171+/-0.016   16.106+/-0.014
2,456,351.40922   16.175+/-0.017   16.108+/-0.013   16.171+/-0.020   16.106+/-0.014
2,456,355.37334   16.174+/-0.017   16.108+/-0.013   16.171+/-0.016   16.106+/-0.017
2,456,359.33747   16.176+/-0.029   16.109+/-0.000   16.169+/-0.016   16.106+/-0.017
2,456,363.30162   16.175+/-0.017   16.109+/-0.013   16.172+/-0.016   16.108+/-0.014
2,456,367.26578   16.173+/-0.021   16.108+/-0.016   16.170+/-0.016   16.106+/-0.014
2,456,371.22994   16.174+/-0.021   16.107+/-0.016   16.170+/-0.016   16.106+/-0.014
2,456,375.19412   16.174+/-0.017   16.109+/-0.013   16.171+/-0.016   16.107+/-0.014
2,456,379.15831   16.174+/-0.015   16.108+/-0.012   16.169+/-0.016   16.106+/-0.014
2,456,383.12251   16.173+/-0.017   16.108+/-0.016   16.170+/-0.020   16.106+/-0.017
2,456,387.08671   16.173+/-0.021   16.109+/-0.016   16.169+/-0.016   16.106+/-0.014
2,456,391.05092   16.172+/-0.029   16.108+/-0.016   16.171+/-0.021   16.105+/-0.017
2,456,395.01515   16.179+/-0.017   16.108+/-0.016   16.175+/-0.017   16.105+/-0.014
2,456,398.97938   16.178+/-0.015   16.109+/-0.013   16.173+/-0.017   16.105+/-0.012
2,456,402.94361   16.178+/-0.017   16.108+/-0.012   16.174+/-0.017   16.106+/-0.014
2,456,406.90786   16.178+/-0.017   16.108+/-0.013   16.175+/-0.017   16.106+/-0.014
2,456,410.87211   16.178+/-0.017   16.109+/-0.013   16.173+/-0.017   16.105+/-0.017
2,456,421.80447   16.178+/-0.021   16.108+/-0.013   16.173+/-0.017   16.105+/-0.017
-------------------------------------------------------------------------------------


==> table3.dat <==
Table 3. Light-curve solutions for the 312 datasets combined at intervals of 20 orbital periods.
==========================================================================================================
    Epoch         $\lambda$  $r_{\rm s}$  $T_{\rm s}$   $i$   $T_1$   $\Omega_1$   $q$     $l_1$    $l_3$
    (BJD)          (deg)}      (deg)                   (deg)   (K)                                                                       
----------------------------------------------------------------------------------------------------------
2,455,095.277651    85.71      13.77        0.966      66.15   5205     4.0742    1.2012   0.1363   0.7251
2,455,099.240760    60.67      14.50        0.963      65.81   5203     4.0716    1.2014   0.1375   0.7226
2,455,103.203780    76.34      12.83        0.958      66.15   5206     4.0742    1.2014   0.1379   0.7247
2,455,107.166866    80.99      13.01        0.943      66.02   5204     4.0742    1.2015   0.1372   0.7233
2,455,111.129957    69.29      13.53        0.961      65.87   5207     4.0742    1.2014   0.1366   0.7228
2,455,115.092961    88.67      12.18        0.975      66.52   5203     4.0742    1.2019   0.1326   0.7323
2,455,119.056151    75.05      12.90        0.989      66.04   5203     4.0742    1.2014   0.1363   0.7284
2,455,123.019220    82.01      13.50        0.980      66.38   5204     4.0742    1.2014   0.1323   0.7313
2,455,126.982340    75.05      12.40        0.981      65.88   5203     4.0742    1.2016   0.1348   0.7280
2,455,130.945450    75.05      13.08        0.969      66.45   5203     4.0742    1.2011   0.1302   0.7372
2,455,134.908513    88.20      13.79        0.977      66.01   5203     4.0742    1.2014   0.1330   0.7315
2,455,138.871661    53.18      14.65        0.985      66.04   5203     4.0742    1.2009   0.1314   0.7347
2,455,142.834693    81.20      12.72        0.990      66.26   5203     4.0759    1.2014   0.1291   0.7394
2,455,146.797855    68.13      15.86        0.990      66.20   5203     4.0755    1.2014   0.1284   0.7408
2,455,150.760906   152.51      15.45        0.986      66.15   5203     4.0746    1.2006   0.1281   0.7415
2,455,158.687045   114.34      13.52        0.990      65.93   5203     4.0742    1.2017   0.1283   0.7410
2,455,162.650202   113.67      13.02        0.991      66.17   5203     4.0742    1.2019   0.1277   0.7423
2,455,166.613310    80.54      15.47        0.996      66.15   5203     4.0742    1.2011   0.1280   0.7417
2,455,170.576461    90.92      15.44        0.993      66.26   5203     4.0742    1.2012   0.1276   0.7425
2,455,174.539514   116.30      13.50        0.996      66.22   5203     4.0742    1.2012   0.1271   0.7434
2,455,178.502613    73.89      15.41        0.991      65.93   5203     4.0742    1.2017   0.1292   0.7393
2,455,187.419555   101.58      15.74        0.989      66.05   5209     4.0742    1.2014   0.1200   0.7594
2,455,191.382636   105.23      13.36        0.982      65.95   5203     4.0742    1.2015   0.1189   0.7600
2,455,195.345689   106.98      14.07        0.974      65.82   5188     4.0742    1.2014   0.1197   0.7587
2,455,199.308842   100.55      13.14        0.974      65.95   5203     4.0742    1.2020   0.1177   0.7625
2,455,203.272013    77.47      12.70        0.979      66.21   5203     4.0742    1.2014   0.1152   0.7677
2,455,207.235023   107.96      13.50        0.978      66.21   5206     4.0742    1.2011   0.1149   0.7684
2,455,211.198183    86.88      10.70        0.989      65.97   5203     4.0742    1.2012   0.1154   0.7670
2,455,214.764991   272.20      15.17        0.994      65.89   5203     4.0742    1.2017   0.1161   0.7657
2,455,219.322512   288.50      13.50        0.999      65.50   5203     4.0742    1.2014   0.1167   0.7645
2,455,223.285554   274.98      11.20        0.983      65.33   5203     4.0746    1.2015   0.1164   0.7650
2,455,227.248685   265.57      11.57        0.989      66.09   5203     4.0742    1.2014   0.1118   0.7744
2,455,235.769268   283.59      13.73        0.975      66.29   5202     4.0742    1.2014   0.1082   0.7801
2,455,239.732382   275.62      14.43        0.970      65.82   5203     4.0742    1.2012   0.1111   0.7758
2,455,243.695478   273.62      13.46        0.967      65.99   5203     4.0742    1.2009   0.1102   0.7776
2,455,247.658546   278.48      12.32        0.968      66.06   5202     4.0742    1.2013   0.1093   0.7794
2,455,251.621684   276.56      13.51        0.971      66.02   5202     4.0742    1.2014   0.1092   0.7789
2,455,255.584825   280.53      12.79        0.976      65.96   5202     4.0742    1.2013   0.1093   0.7793
2,455,259.547923   264.33      14.39        0.977      66.01   5203     4.0742    1.2017   0.1088   0.7805
2,455,263.510980   278.74      13.94        0.968      65.98   5204     4.0742    1.2014   0.1090   0.7816
2,455,267.474052   266.17      13.13        0.963      66.26   5203     4.0742    1.2016   0.1076   0.7828
2,455,271.437148   270.05      11.39        0.961      65.35   5203     4.0742    1.2013   0.1110   0.7759
2,455,275.400253   274.54      12.60        0.958      66.26   5203     4.0742    1.2014   0.1115   0.7794
2,455,279.363406   267.10      13.19        0.965      65.92   5203     4.0742    1.2019   0.1172   0.7635
2,455,283.326551   257.79      15.02        0.967      65.40   5208     4.0742    1.2014   0.1200   0.7594
2,455,287.289619   268.95      13.93        0.956      65.92   5203     4.0742    1.2016   0.1166   0.7647
2,455,291.252717   269.00      13.46        0.930      65.49   5203     4.0742    1.2010   0.1186   0.7606
2,455,295.215837   267.89      13.24        0.917      65.90   5203     4.0766    1.2030   0.1165   0.7648
2,455,299.179020   260.43      13.15        0.936      65.95   5203     4.0742    1.2016   0.1166   0.7647
2,455,303.141997   265.78      13.18        0.949      65.97   5203     4.0742    1.2009   0.1156   0.7667
2,455,306.510640   263.77      13.22        0.933      65.84   5206     4.0742    1.2014   0.1154   0.7662
2,455,311.266415   264.82      13.35        0.905      65.61   5203     4.0742    1.2014   0.1178   0.7623
2,455,315.229465   270.12      13.70        0.917      65.98   5203     4.0742    1.2010   0.1148   0.7683
2,455,319.192646   267.07      13.54        0.907      65.73   5204     4.0742    1.2009   0.1166   0.7648
2,455,323.155720   268.50      13.18        0.925      65.69   5203     4.0742    1.2014   0.1155   0.7636
2,455,327.118841   267.16      13.19        0.909      65.40   5208     4.0766    1.2025   0.1191   0.7600
2,455,331.081968   268.25      13.80        0.917      66.12   5203     4.0742    1.2013   0.1160   0.7659
2,455,335.044986   268.60      13.62        0.919      65.89   5200     4.0742    1.2016   0.1173   0.7630
2,455,339.602638   271.74      13.41        0.917      66.18   5203     4.0742    1.2014   0.1154   0.7662
2,455,343.565678   269.59      13.82        0.917      65.98   5203     4.0742    1.2010   0.1170   0.7638
2,455,347.528794   268.25      13.54        0.917      66.36   5203     4.0742    1.2016   0.1163   0.7653
2,455,351.491873   271.72      13.23        0.892      65.70   5203     4.0742    1.2009   0.1212   0.7554
2,455,355.454997   274.97      13.58        0.897      65.95   5200     4.0742    1.2011   0.1195   0.7585
2,455,359.417994   279.82      13.41        0.885      65.78   5203     4.0742    1.2012   0.1207   0.7563
2,455,363.381127   270.93      13.62        0.903      65.80   5203     4.0742    1.2019   0.1213   0.7551
2,455,367.344256   276.14      13.50        0.892      65.41   5203     4.0742    1.2013   0.1240   0.7497
2,455,379.431729   275.37      13.48        0.896      65.95   5205     4.0742    1.2021   0.1223   0.7534
2,455,383.394808   284.85      13.22        0.910      65.91   5203     4.0742    1.2017   0.1213   0.7551
2,455,387.357844   281.48      13.65        0.906      66.52   5185     4.0767    1.2004   0.1186   0.7589
2,455,391.321057   268.98      13.19        0.917      66.02   5208     4.0742    1.2015   0.1224   0.7535
2,455,395.284103   279.07      13.60        0.895      65.98   5207     4.0742    1.2015   0.1230   0.7521
2,455,399.247277   273.58      13.25        0.906      66.36   5203     4.0742    1.2014   0.1203   0.7571
2,455,403.210425   268.25      13.93        0.917      65.89   5203     4.0742    1.2014   0.1230   0.7504
2,455,407.173449   278.58      13.39        0.904      65.88   5203     4.0742    1.2014   0.1226   0.7510
2,455,411.136577   273.60      13.33        0.917      66.04   5203     4.0742    1.2014   0.1241   0.7512
2,455,415.099660   268.25      13.15        0.917      65.85   5204     4.0742    1.2016   0.1244   0.7490
2,455,419.062837   268.54      13.57        0.914      65.97   5204     4.0742    1.2017   0.1242   0.7495
2,455,423.025921   268.25      13.23        0.917      66.21   5203     4.0742    1.2014   0.1233   0.7511
2,455,426.988937   275.60      13.58        0.917      66.11   5203     4.0742    1.2020   0.1241   0.7496
2,455,430.951907   294.90      13.35        0.900      65.84   5203     4.0777    1.2024   0.1254   0.7467
2,455,434.915275   268.25      13.60        0.917      66.04   5203     4.0742    1.2011   0.1256   0.7465
2,455,438.878314   272.58      13.77        0.925      66.05   5203     4.0742    1.2014   0.1256   0.7474
2,455,442.841434   283.86      14.29        0.924      65.96   5203     4.0742    1.2013   0.1258   0.7461
2,455,446.804443   290.43      13.50        0.929      65.93   5203     4.0742    1.2012   0.1257   0.7462
2,455,450.767638   282.75      13.46        0.933      66.64   5203     4.0742    1.2015   0.1229   0.7519
2,455,454.730637   310.80      13.49        0.931      65.94   5204     4.0787    1.2040   0.1265   0.7446
2,455,458.693869   287.77      13.43        0.936      66.22   5203     4.0742    1.2018   0.1258   0.7460
2,455,462.656996   284.30      13.95        0.936      67.96   5210     4.0742    1.2028   0.1087   0.7812
2,455,466.620052   288.89      13.25        0.929      66.04   5203     4.0742    1.2014   0.1099   0.7787
2,455,470.781327   284.69      13.95        0.929      66.34   5203     4.0742    1.2020   0.1080   0.7821
2,455,474.546238   284.38      13.73        0.926      66.19   5203     4.0742    1.2014   0.1097   0.7809
2,455,478.509353   285.40      13.27        0.928      66.33   5203     4.0742    1.2014   0.1085   0.7816
2,455,482.472499   286.96      12.97        0.946      66.26   5203     4.0742    1.2015   0.1083   0.7815
2,455,486.435536   290.73      13.29        0.937      66.19   5203     4.0742    1.2016   0.1087   0.7807
2,455,490.398759   271.38      13.51        0.933      66.29   5205     4.0780    1.2046   0.1089   0.7802
2,455,494.361756   293.16      12.81        0.915      65.85   5203     4.0742    1.2019   0.1103   0.7773
2,455,498.523056   290.08      13.41        0.929      65.86   5204     4.0796    1.2045   0.1108   0.7763
2,455,502.288042   280.81      13.55        0.936      66.10   5204     4.0764    1.2030   0.1094   0.7794
2,455,506.251122   275.03      13.77        0.929      66.42   5203     4.0742    1.2019   0.1083   0.7815
2,455,510.412432   274.81      12.57        0.925      65.99   5203     4.0742    1.2014   0.1091   0.7790
2,455,514.375491   283.65      13.68        0.925      66.02   5204     4.0742    1.2014   0.1085   0.7803
2,455,518.338599   284.18      12.62        0.931      66.13   5202     4.0742    1.2018   0.1075   0.7830
2,455,522.103497   276.97      13.34        0.923      66.35   5202     4.0763    1.2014   0.1061   0.7858
2,455,526.066737   275.99      13.45        0.927      66.03   5202     4.0742    1.2014   0.1081   0.7832
2,455,530.029739   282.76      13.59        0.912      66.02   5203     4.0742    1.2015   0.1077   0.7827
2,455,533.992863   280.62      13.50        0.913      66.11   5199     4.0742    1.2014   0.1071   0.7834
2,455,538.154234   272.79      13.00        0.909      65.82   5203     4.0742    1.2016   0.1080   0.7821
2,455,541.919195   275.40      13.80        0.914      66.07   5201     4.0742    1.2014   0.1070   0.7844
2,455,546.476766   278.77      13.63        0.910      65.56   5203     4.0742    1.2016   0.1090   0.7800
2,455,550.439981   263.74      13.53        0.906      66.03   5202     4.0742    1.2014   0.1066   0.7851
2,455,570.453725   268.25      13.99        0.917      66.05   5201     4.0742    1.2017   0.1202   0.7571
2,455,574.218660   266.34      13.50        0.898      65.97   5203     4.0755    1.2013   0.1199   0.7580
2,455,578.379941   266.20      13.46        0.897      65.78   5198     4.0742    1.2011   0.1190   0.7593
2,455,582.144958   258.09      13.43        0.891      65.67   5183     4.0742    1.2014   0.1194   0.7588
2,455,586.108068   258.56      13.50        0.901      65.68   5202     4.0742    1.2014   0.1195   0.7610
2,455,590.269250   267.24      13.50        0.884      65.92   5201     4.0742    1.2014   0.1169   0.7638
2,455,598.790046   256.51      14.33        0.883      66.24   5202     4.0742    1.2014   0.1141   0.7723
2,455,602.753130   262.35      13.50        0.885      65.94   5203     4.0742    1.2008   0.1130   0.7720
2,455,606.716275   258.27      13.47        0.885      66.01   5203     4.0742    1.2011   0.1124   0.7731
2,455,610.679432   255.57      13.50        0.880      65.54   5203     4.0742    1.2013   0.1141   0.7697
2,455,614.642525   257.02      13.57        0.856      66.18   5203     4.0757    1.2014   0.1120   0.7739
2,455,618.605661   255.56      13.35        0.880      66.15   5203     4.0742    1.2016   0.1107   0.7766
2,455,622.568621   266.48      13.30        0.877      65.94   5203     4.0742    1.2013   0.1119   0.7742
2,455,626.531842   262.20      13.31        0.883      65.87   5203     4.0742    1.2016   0.1121   0.7737
2,455,630.494899   267.43      13.51        0.867      65.96   5203     4.0743    1.2008   0.1117   0.7746
2,455,633.863533   264.14      13.50        0.875      66.27   5203     4.0742    1.2012   0.1098   0.7784
2,455,643.573221   261.44      13.78        0.873      65.69   5203     4.0742    1.2012   0.1201   0.7577
2,455,647.338176   258.89      13.31        0.877      66.21   5203     4.0742    1.2014   0.1171   0.7636
2,455,651.301259   264.26      13.44        0.879      65.63   5204     4.0742    1.2015   0.1201   0.7578
2,455,655.264484   258.54      13.50        0.883      66.19   5202     4.0742    1.2014   0.1164   0.7649
2,455,659.227495   267.84      13.81        0.892      65.95   5199     4.0742    1.2015   0.1171   0.7632
2,455,663.190530   277.54      13.23        0.861      66.29   5200     4.0742    1.2014   0.1157   0.7662
2,455,667.351915   265.52      13.50        0.865      66.23   5209     4.0625    1.1997   0.1143   0.7701
2,455,671.314883   272.89      13.44        0.850      65.52   5203     4.0742    1.2014   0.1195   0.7596
2,455,675.278231   257.57      13.69        0.858      66.39   5205     4.0742    1.2019   0.1146   0.7689
2,455,679.241189   274.22      13.50        0.845      65.96   5205     4.0705    1.2020   0.1160   0.7661
2,455,683.204463   253.44      13.22        0.884      65.80   5211     4.0789    1.2051   0.1173   0.7638
2,455,687.167526   262.70      13.57        0.890      66.04   5194     4.0742    1.2015   0.1157   0.7655
2,455,691.130490   276.81      13.30        0.866      65.56   5200     4.0742    1.2012   0.1184   0.7608
2,455,695.093814   254.26      13.50        0.883      66.31   5203     4.0742    1.2020   0.1145   0.7690
2,455,699.056752   275.12      13.50        0.865      65.96   5200     4.0742    1.2013   0.1163   0.7650
2,455,703.020096   254.60      13.50        0.878      65.87   5201     4.0742    1.2017   0.1167   0.7643
2,455,706.983171   253.32      12.98        0.881      65.93   5203     4.0742    1.2013   0.1169   0.7641
2,455,710.946171   268.85      13.67        0.876      66.00   5197     4.0742    1.2018   0.1171   0.7631
2,455,714.909397   259.69      13.79        0.891      66.21   5198     4.0742    1.2013   0.1160   0.7654
2,455,718.872505   260.08      13.89        0.891      65.86   5199     4.0768    1.2014   0.1192   0.7589
2,455,722.835608   265.75      14.10        0.886      66.15   5201     4.0747    1.2007   0.1180   0.7617
2,455,726.798724   259.55      13.20        0.880      65.95   5203     4.0748    1.2016   0.1201   0.7575
2,455,730.761894   259.60      13.40        0.886      65.76   5203     4.0770    1.2047   0.1193   0.7570
2,455,734.724986   261.47      13.78        0.880      65.96   5203     4.0742    1.2016   0.1206   0.7566
2,455,738.687922   276.14      13.87        0.891      66.26   5203     4.0742    1.2011   0.1194   0.7590
2,455,742.651087   272.44      13.68        0.896      65.58   5203     4.0742    1.2016   0.1232   0.7514
2,455,746.614094   281.11      13.65        0.891      66.31   5197     4.0742    1.2014   0.1191   0.7585
2,455,750.577319   277.15      13.68        0.891      65.94   5203     4.0738    1.2012   0.1221   0.7535
2,455,754.540587   255.30      13.36        0.879      66.13   5201     4.0742    1.2016   0.1208   0.7560
2,455,758.503559   269.46      14.50        0.903      66.02   5201     4.0742    1.2012   0.1215   0.7545
2,455,762.466505   282.44      13.84        0.887      66.17   5196     4.0742    1.2014   0.1209   0.7543
2,455,766.429758   271.03      13.39        0.895      66.23   5198     4.0742    1.2011   0.1210   0.7553
2,455,770.392841   270.15      13.33        0.886      66.93   5201     4.0705    1.2028   0.1193   0.7626
2,455,774.355957   272.48      13.73        0.906      65.95   5203     4.0742    1.2017   0.1231   0.7516
2,455,778.319061   266.92      13.58        0.904      66.13   5203     4.0742    1.2011   0.1231   0.7515
2,455,782.282135   277.60      13.36        0.892      65.97   5202     4.0742    1.2015   0.1240   0.7496
2,455,786.245376   272.12      13.72        0.901      65.98   5203     4.0744    1.2018   0.1245   0.7486
2,455,790.208496   263.52      13.63        0.889      66.06   5203     4.0742    1.2014   0.1246   0.7486
2,455,794.171628   264.83      13.74        0.884      66.79   5204     4.0742    1.2031   0.1204   0.7570
2,455,798.134609   276.66      13.28        0.888      65.78   5203     4.0742    1.2017   0.1259   0.7458
2,455,802.097679   277.34      13.62        0.902      66.46   5203     4.0742    1.2010   0.1225   0.7528
2,455,806.060873   270.33      13.71        0.880      66.33   5203     4.0742    1.2011   0.1243   0.7492
2,455,810.023917   272.25      13.62        0.891      66.12   5203     4.0730    1.2014   0.1257   0.7464
2,455,813.986940   283.34      13.34        0.874      65.82   5203     4.0742    1.2014   0.1269   0.7439
2,455,817.950218   269.67      13.05        0.884      66.04   5203     4.0742    1.2012   0.1266   0.7444
2,455,821.913499   255.89      13.32        0.878      65.87   5203     4.0742    1.2013   0.1285   0.7407
2,455,825.876395   276.68      13.63        0.887      65.69   5203     4.0742    1.2016   0.1295   0.7387
2,455,829.839636   267.46      13.74        0.892      65.96   5203     4.0742    1.2011   0.1282   0.7413
2,455,833.802675   268.34      13.45        0.917      65.99   5158     4.0742    1.2014   0.1191   0.7597
2,455,837.765632   282.26      13.69        0.903      65.64   5203     4.0742    1.2010   0.1121   0.7737
2,455,841.728899   260.93      13.67        0.889      66.23   5203     4.0742    1.2019   0.1097   0.7785
2,455,845.691953   268.28      13.48        0.886      66.14   5203     4.0742    1.2014   0.1103   0.7773
2,455,849.655128   262.12      13.44        0.884      66.12   5203     4.0742    1.2016   0.1106   0.7767
2,455,853.618256   258.40      13.42        0.880      65.84   5203     4.0752    1.2021   0.1125   0.7737
2,455,857.581219   275.16      13.18        0.872      65.99   5203     4.0742    1.2010   0.1111   0.7758
2,455,861.544278   277.85      13.17        0.866      65.89   5202     4.0742    1.2007   0.1132   0.7731
2,455,865.507499   267.09      13.39        0.891      65.93   5203     4.0742    1.2014   0.1109   0.7748
2,455,869.470583   274.38      13.66        0.905      66.04   5203     4.0735    1.2014   0.1109   0.7761
2,455,873.433724   265.68      12.96        0.896      66.19   5202     4.0744    1.2009   0.1100   0.7780
2,455,877.396803   266.09      13.71        0.902      65.69   5203     4.0742    1.2009   0.1118   0.7744
2,455,881.359944   268.41      13.39        0.907      65.65   5203     4.0742    1.2016   0.1121   0.7738
2,455,885.323165   253.12      13.54        0.895      65.69   5203     4.0742    1.2017   0.1115   0.7749
2,455,889.286126   261.23      13.61        0.885      65.89   5203     4.0742    1.2009   0.1106   0.7767
2,455,893.249272   263.75      13.84        0.895      65.77   5203     4.0742    1.2014   0.1107   0.7766
2,455,897.212363   261.17      13.60        0.886      66.05   5203     4.0742    1.2012   0.1089   0.7802
2,455,901.175402   260.21      14.35        0.902      65.99   5203     4.0742    1.2019   0.1089   0.7802
2,455,907.516378   256.26      13.63        0.893      66.24   5203     4.0742    1.2014   0.1077   0.7827
2,455,911.479534   252.04      13.65        0.895      66.26   5203     4.0742    1.2009   0.1069   0.7843
2,455,915.442586   261.01      13.40        0.889      65.79   5203     4.0742    1.2017   0.1088   0.7804
2,455,919.405741   258.23      13.35        0.908      65.70   5200     4.0742    1.2016   0.1088   0.7802
2,455,923.368782   260.11      13.72        0.888      65.60   5203     4.0742    1.2011   0.1094   0.7792
2,455,927.331892   257.20      12.91        0.892      65.86   5203     4.0742    1.2014   0.1076   0.7820
2,455,931.294988   264.48      14.69        0.897      65.78   5212     4.0742    1.2011   0.1136   0.7717
2,455,935.258072   266.45      13.46        0.904      66.08   5183     4.0742    1.2014   0.1196   0.7579
2,455,939.221089   266.97      13.61        0.909      66.06   5209     4.0742    1.2014   0.1193   0.7585
2,455,943.184305   259.95      13.32        0.890      65.80   5203     4.0742    1.2008   0.1200   0.7578
2,455,947.147337   269.79      13.50        0.893      65.87   5225     4.0742    1.2014   0.1194   0.7602
2,455,955.073578   258.44      13.28        0.892      65.40   5203     4.0742    1.2014   0.1195   0.7592
2,455,959.036570   277.83      13.50        0.868      66.03   5199     4.0742    1.2013   0.1156   0.7662
2,455,962.999750   270.68      13.34        0.861      65.41   5218     4.0742    1.2014   0.1196   0.7607
2,455,966.962795   272.11      13.18        0.873      66.04   5203     4.0742    1.2009   0.1146   0.7686
2,455,970.926033   259.16      13.62        0.890      65.66   5203     4.0742    1.2012   0.1144   0.7692
2,455,974.889103   261.98      13.50        0.862      65.94   5205     4.0742    1.2015   0.1133   0.7716
2,455,978.852156   264.01      13.67        0.866      65.96   5203     4.0742    1.2016   0.1120   0.7740
2,455,982.815339   254.15      13.70        0.888      65.01   5203     4.0742    1.2011   0.1157   0.7665
2,455,986.778331   265.50      13.50        0.865      65.84   5203     4.0742    1.2014   0.1112   0.7756
2,455,990.741455   256.79      13.28        0.869      65.94   5202     4.0742    1.2011   0.1108   0.7763
2,456,000.054663   260.58      12.74        0.840      66.35   5202     4.0742    1.2014   0.1084   0.7811
2,456,004.018015   247.38      13.49        0.844      65.08   5203     4.0742    1.2012   0.1132   0.7715
2,456,007.981018   258.73      13.40        0.841      65.63   5202     4.0742    1.2008   0.1110   0.7759
2,456,011.943955   263.55      13.40        0.844      66.23   5202     4.0742    1.2014   0.1082   0.7827
2,456,015.907100   251.69      14.14        0.878      66.60   5196     4.0742    1.2014   0.1117   0.7747
2,456,019.870248   257.89      13.50        0.852      65.38   5200     4.0742    1.2012   0.1214   0.7547
2,456,023.833248   267.65      13.50        0.872      65.20   5203     4.0742    1.2012   0.1217   0.7543
2,456,027.796416   258.46      13.50        0.880      65.79   5219     4.0742    1.2014   0.1194   0.7610
2,456,031.759464   258.88      13.84        0.875      65.78   5203     4.0742    1.2014   0.1165   0.7612
2,456,035.722500   272.95      13.58        0.865      65.65   5212     4.0742    1.2014   0.1195   0.7605
2,456,039.685545   273.03      13.17        0.850      66.13   5198     4.0742    1.2015   0.1163   0.7647
2,456,043.648854   256.22      13.50        0.806      65.51   5165     4.0742    1.2014   0.1193   0.7573
2,456,047.611668   275.08      13.46        0.848      65.76   5208     4.0742    1.2014   0.1191   0.7616
2,456,051.574929   264.39      13.50        0.845      65.62   5203     4.0742    1.2015   0.1194   0.7590
2,456,055.537910   269.50      13.50        0.849      65.85   5205     4.0704    1.2014   0.1163   0.7641
2,456,059.501038   266.45      13.49        0.864      65.32   5199     4.0709    1.2014   0.1193   0.7589
2,456,063.464205   249.86      13.50        0.880      65.83   5202     4.0742    1.2017   0.1169   0.7640
2,456,067.427119   275.51      13.34        0.860      66.21   5198     4.0742    1.2015   0.1153   0.7668
2,456,071.390375   259.83      13.50        0.860      66.31   5203     4.0742    1.2016   0.1158   0.7663
2,456,075.353401   262.48      13.43        0.873      65.96   5204     4.0742    1.2015   0.1174   0.7632
2,456,079.316545   262.65      13.38        0.868      65.61   5199     4.0742    1.2013   0.1193   0.7589
2,456,083.279693   259.32      13.09        0.859      65.64   5197     4.0773    1.2024   0.1201   0.7568
2,456,087.242798   253.07      13.40        0.853      65.67   5206     4.0830    1.2057   0.1206   0.7565
2,456,091.205874   258.77      13.89        0.863      66.10   5183     4.0742    1.2014   0.1191   0.7591
2,456,095.169032   245.54      13.64        0.855      65.72   5190     4.0793    1.2038   0.1206   0.7550
2,456,099.132062   250.43      13.25        0.853      65.92   5164     4.0742    1.2014   0.1193   0.7570
2,456,103.094900   275.01      13.35        0.861      65.54   5205     4.0742    1.2015   0.1232   0.7516
2,456,107.058264   250.10      13.82        0.889      65.66   5208     4.0742    1.2014   0.1210   0.7536
2,456,111.021342   253.07      13.72        0.874      65.84   5203     4.0742    1.2014   0.1212   0.7554
2,456,114.984237   271.66      13.42        0.867      65.95   5203     4.0742    1.2011   0.1211   0.7556
2,456,118.947593   246.82      14.11        0.841      65.94   5203     4.0742    1.2016   0.1214   0.7549
2,456,131.431179   254.67      13.34        0.884      65.73   5203     4.0742    1.2014   0.1212   0.7511
2,456,135.394168   261.01      12.72        0.871      66.58   5197     4.0742    1.2013   0.1192   0.7587
2,456,139.357251   266.94      13.33        0.917      65.72   5192     4.0742    1.2017   0.1227   0.7511
2,456,143.320423   249.31      13.50        0.887      66.02   5203     4.0742    1.2013   0.1226   0.7525
2,456,147.283524   250.51      13.31        0.876      66.03   5203     4.0742    1.2015   0.1228   0.7522
2,456,151.246764   244.35      13.50        0.873      66.31   5203     4.0742    1.2012   0.1211   0.7556
2,456,155.209693   249.44      13.49        0.885      65.93   5203     4.0742    1.2016   0.1234   0.7510
2,456,159.172774   253.20      13.54        0.878      65.95   5203     4.0742    1.2016   0.1246   0.7486
2,456,163.135862   244.91      13.78        0.892      66.04   5198     4.0742    1.2010   0.1234   0.7504
2,456,167.098884   252.64      13.67        0.880      66.01   5203     4.0742    1.2014   0.1241   0.7485
2,456,171.061934   265.46      13.79        0.901      66.83   5216     4.0742    1.2014   0.1190   0.7590
2,456,175.024994   258.33      13.50        0.896      65.87   5203     4.0773    1.2028   0.1268   0.7440
2,456,178.988252   244.89      13.50        0.884      66.45   5203     4.0742    1.2018   0.1227   0.7524
2,456,182.951101   260.41      13.25        0.880      65.84   5203     4.0742    1.2014   0.1264   0.7448
2,456,186.914232   266.14      13.84        0.877      65.90   5203     4.0742    1.2014   0.1267   0.7443
2,456,190.877315   256.01      14.16        0.873      66.47   5203     4.0742    1.2015   0.1239   0.7500
2,456,194.840323   265.48      13.16        0.888      66.25   5205     4.0738    1.2014   0.1255   0.7469
2,456,198.803399   269.35      13.22        0.891      66.03   5204     4.0742    1.2013   0.1270   0.7438
2,456,202.568387   262.83      13.69        0.917      65.95   5203     4.0742    1.2014   0.1272   0.7432
2,456,208.513134   237.15      13.93        0.908      66.17   5208     4.0742    1.2016   0.1378   0.7224
2,456,212.476101   253.21      13.73        0.911      65.94   5209     4.0742    1.2016   0.1399   0.7183
2,456,216.439130   260.49      13.48        0.900      66.01   5208     4.0742    1.2015   0.1397   0.7186
2,456,220.402251   247.31      13.75        0.908      66.47   5204     4.0742    1.2012   0.1371   0.7235
2,456,224.365173   273.83      14.01        0.928      66.13   5204     4.0742    1.2015   0.1389   0.7198
2,456,228.328277   270.50      13.69        0.930      65.99   5203     4.0742    1.2010   0.1393   0.7188
2,456,232.291365   267.18      13.96        0.940      65.86   5208     4.0755    1.2013   0.1403   0.7174
2,456,235.858175   251.77      13.69        0.931      66.00   5207     4.0742    1.2014   0.1384   0.7208
2,456,240.217502   252.75      13.78        0.925      65.90   5204     4.0742    1.2015   0.1388   0.7199
2,456,243.982401   265.40      13.33        0.906      65.81   5204     4.0742    1.2016   0.1389   0.7197
2,456,253.493812   258.01      13.72        0.917      65.43   5203     4.0742    1.2014   0.1393   0.7205
2,456,257.456929   240.07      13.83        0.905      65.98   5203     4.0737    1.2022   0.1343   0.7289
2,456,261.420156   230.06      13.78        0.921      65.93   5204     4.0722    1.2016   0.1331   0.7316
2,456,265.383062   259.02      13.20        0.911      65.82   5203     4.0742    1.2018   0.1354   0.7267
2,456,269.345928   262.42      13.19        0.917      65.97   5203     4.0742    1.2017   0.1340   0.7296
2,456,273.309200   231.97      14.18        0.924      65.73   5203     4.0742    1.2018   0.1342   0.7292
2,456,277.272219   247.12      13.44        0.910      65.91   5203     4.0742    1.2014   0.1343   0.7290
2,456,281.235330   250.84      14.18        0.915      66.07   5203     4.0768    1.2037   0.1355   0.7321
2,456,285.198350   253.19      13.78        0.921      66.05   5203     4.0742    1.2011   0.1331   0.7313
2,456,289.161509   225.20      13.48        0.912      66.01   5204     4.0792    1.2040   0.1307   0.7346
2,456,293.124454   253.47      13.75        0.916      66.03   5203     4.0742    1.2014   0.1334   0.7320
2,456,297.087551   253.31      13.59        0.915      65.94   5203     4.0742    1.2014   0.1339   0.7311
2,456,301.050512   265.62      13.40        0.910      65.54   5203     4.0742    1.2013   0.1356   0.7264
2,456,305.013693   267.40      13.64        0.917      66.20   5193     4.0742    1.2018   0.1233   0.7500
2,456,308.580325   267.32      13.50        0.917      65.79   5199     4.0742    1.2016   0.1212   0.7549
2,456,323.640017   268.25      13.28        0.917      65.80   5207     4.0698    1.2014   0.1175   0.7634
2,456,327.603082   262.89      13.22        0.931      66.14   5203     4.0742    1.2014   0.1149   0.7667
2,456,331.566178   264.58      13.71        0.912      65.71   5203     4.0742    1.2011   0.1171   0.7637
2,456,335.529264   261.37      13.50        0.934      65.28   5202     4.0742    1.2014   0.1184   0.7609
2,456,339.492430   239.92      14.22        0.930      65.92   5203     4.0728    1.2010   0.1143   0.7694
2,456,343.455424   253.28      13.09        0.936      65.93   5201     4.0742    1.2014   0.1141   0.7698
2,456,347.418462   262.82      13.02        0.938      65.97   5203     4.0742    1.2010   0.1120   0.7740
2,456,351.381509   268.44      12.82        0.938      65.60   5203     4.0729    1.2005   0.1130   0.7719
2,456,355.344537   261.52      14.07        0.943      65.57   5203     4.0742    1.2017   0.1125   0.7730
2,456,359.307632   264.94      13.83        0.917      65.97   5211     4.0742    1.2021   0.1120   0.7748
2,456,363.270769   248.88      12.98        0.921      64.67   5203     4.0742    1.2006   0.1170   0.7640
2,456,367.233907   253.96      13.45        0.917      66.34   5200     4.0742    1.2018   0.1079   0.7820
2,456,371.196877   256.76      14.11        0.923      65.20   5202     4.0742    1.2009   0.1128   0.7723
2,456,375.159960   256.35      13.88        0.899      65.91   5202     4.0742    1.2014   0.1102   0.7770
2,456,379.123084   250.70      13.86        0.890      65.99   5203     4.0726    1.2009   0.1089   0.7802
2,456,383.086103   256.70      14.18        0.888      66.03   5196     4.0742    1.2014   0.1093   0.7804
2,456,387.049275   246.88      13.66        0.896      65.78   5205     4.0785    1.2045   0.1089   0.7802
2,456,391.012179   264.88      13.71        0.906      65.71   5203     4.0742    1.2019   0.1127   0.7726
2,456,394.975332   252.46      13.31        0.887      65.24   5205     4.0742    1.2015   0.1218   0.7544
2,456,398.938388   247.69      13.50        0.889      65.16   5203     4.0742    1.2014   0.1215   0.7548
2,456,402.901454   250.76      13.96        0.895      66.04   5203     4.0742    1.2011   0.1171   0.7636
2,456,406.864553   248.63      13.25        0.872      65.43   5179     4.0742    1.2014   0.1197   0.7578
2,456,410.827511   257.03      13.50        0.875      66.04   5203     4.0742    1.2014   0.1179   0.7642
2,456,421.725905   260.30      13.89        0.861      65.54   5210     4.0742    1.2014   0.1195   0.7595
----------------------------------------------------------------------------------------------------------

